Asynchronous Probability Ensembling for Federated Disaster Detection

Quick and accurate emergency handling in Disaster Decision Support Systems (DDSS) is often hampered by network latency and suboptimal application accuracy. While Federated Learning (FL) addresses some of these issues, it is constrained by high communication costs and rigid synchronization requirements across heterogeneous convolutional neural network (CNN) architectures. To overcome these challenges, this paper proposes a decentralized ensembling framework based on asynchronous probability aggregation and feedback distillation. By shifting the exchange unit from model weights to class-probability vectors, our method maintains data privacy, reduces communication requirements by orders of magnitude, and improves overall accuracy. This approach enables diverse CNN designs to collaborate asynchronously, enhancing disaster image identification performance even in resource-constrained settings. Experimental tests demonstrate that the proposed method outperforms traditional individual backbones and standard federated approaches, establishing a scalable and resource-aware solution for real-time disaster response.

==> figures/baseline/efficientnet_b0/classification_report_efficientnet_b0.txt <==
                    precision    recall  f1-score   support

collapsed_building    0.95000   0.92233   0.93596       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.97115   0.95283   0.96190       106
            normal    0.98749   0.98861   0.98805       878
  traffic_incident    0.91262   0.96907   0.94000        97

          accuracy                        0.97828      1289
         macro avg    0.96425   0.96276   0.96326      1289
      weighted avg    0.97853   0.97828   0.97831      1289

Tempo total de treino e validação: 14.19 minutos (851.12 segundos)


==> figures/baseline/mobilenet_v2/classification_report_mobilenet_v2.txt <==
                    precision    recall  f1-score   support

collapsed_building    0.95745   0.87379   0.91371       103
              fire    0.99020   0.96190   0.97585       105
     flooded_areas    0.99020   0.95283   0.97115       106
            normal    0.96567   0.99317   0.97923       878
  traffic_incident    0.92045   0.83505   0.87568        97

          accuracy                        0.96587      1289
         macro avg    0.96479   0.92335   0.94312      1289
      weighted avg    0.96563   0.96587   0.96526      1289

Tempo total de treino e validação: 13.74 minutos (824.44 segundos)


==> figures/baseline/mobilenet_v3_small/classification_report_mobilenet_v3_small.txt <==
                    precision    recall  f1-score   support

collapsed_building    0.92784   0.87379   0.90000       103
              fire    1.00000   0.92381   0.96040       105
     flooded_areas    0.98113   0.98113   0.98113       106
            normal    0.97318   0.99203   0.98252       878
  traffic_incident    0.89362   0.86598   0.87958        97

          accuracy                        0.96664      1289
         macro avg    0.95515   0.92735   0.94072      1289
      weighted avg    0.96641   0.96664   0.96626      1289

Tempo total de treino e validação: 12.68 minutos (760.84 segundos)


==> figures/baseline/resnet34/classification_report_resnet34.txt <==
                    precision    recall  f1-score   support

collapsed_building    0.97917   0.91262   0.94472       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.96262   0.97170   0.96714       106
            normal    0.98418   0.99203   0.98809       878
  traffic_incident    0.93878   0.94845   0.94359        97

          accuracy                        0.97983      1289
         macro avg    0.97295   0.96115   0.96678      1289
      weighted avg    0.97988   0.97983   0.97974      1289

Tempo total de treino e validação: 13.48 minutos (808.78 segundos)


==> figures/baseline/squeezenet/classification_report_squeezenet.txt <==
                    precision    recall  f1-score   support

collapsed_building    0.96429   0.78641   0.86631       103
              fire    0.99000   0.94286   0.96585       105
     flooded_areas    0.96809   0.85849   0.91000       106
            normal    0.94181   0.99544   0.96788       878
  traffic_incident    0.90361   0.77320   0.83333        97

          accuracy                        0.94647      1289
         macro avg    0.95356   0.87128   0.90868      1289
      weighted avg    0.94682   0.94647   0.94472      1289

Tempo total de treino e validação: 11.65 minutos (699.09 segundos)


==> figures/mqtt/efficientnet_b0-mobilenet_v2-mobilenet_v3_small/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.8636    0.9048    0.8837        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9831    0.9943    0.9887       176
           4     1.0000    0.9474    0.9730        19

    accuracy                         0.9767       258
   macro avg     0.9694    0.9502    0.9591       258
weighted avg     0.9774    0.9767    0.9768       258


==> figures/mqtt/efficientnet_b0-mobilenet_v2-resnet34/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9865    0.9954    0.9909       878
           4     0.9479    0.9381    0.9430        97

    accuracy                         0.9837      1289
   macro avg     0.9790    0.9655    0.9721      1289
weighted avg     0.9837    0.9837    0.9836      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v2-resnet34/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-mobilenet_v2-resnet34/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9865    0.9954    0.9909       878
           4     0.9479    0.9381    0.9430        97

    accuracy                         0.9837      1289
   macro avg     0.9790    0.9655    0.9721      1289
weighted avg     0.9837    0.9837    0.9836      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v2-resnet34/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-mobilenet_v2-resnet34/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-mobilenet_v2-squeezenet/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9794    0.9223    0.9500       103
           1     1.0000    0.9810    0.9904       105
           2     0.9806    0.9528    0.9665       106
           3     0.9853    0.9943    0.9898       878
           4     0.9300    0.9588    0.9442        97

    accuracy                         0.9814      1289
   macro avg     0.9751    0.9618    0.9682      1289
weighted avg     0.9815    0.9814    0.9813      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v2-squeezenet/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9048    0.9500        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9724    1.0000    0.9860       176
           4     0.9444    0.8947    0.9189        19

    accuracy                         0.9767       258
   macro avg     0.9834    0.9409    0.9610       258
weighted avg     0.9771    0.9767    0.9763       258


==> figures/mqtt/efficientnet_b0-mobilenet_v2-squeezenet/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9794    0.9223    0.9500       103
           1     1.0000    0.9810    0.9904       105
           2     0.9806    0.9528    0.9665       106
           3     0.9853    0.9943    0.9898       878
           4     0.9300    0.9588    0.9442        97

    accuracy                         0.9814      1289
   macro avg     0.9751    0.9618    0.9682      1289
weighted avg     0.9815    0.9814    0.9813      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v2-squeezenet/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9048    0.9500        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9724    1.0000    0.9860       176
           4     0.9444    0.8947    0.9189        19

    accuracy                         0.9767       258
   macro avg     0.9834    0.9409    0.9610       258
weighted avg     0.9771    0.9767    0.9763       258


==> figures/mqtt/efficientnet_b0-mobilenet_v2-squeezenet/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9048    0.9048    0.9048        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9831    0.9943    0.9887       176
           4     0.9474    0.9474    0.9474        19

    accuracy                         0.9767       258
   macro avg     0.9671    0.9502    0.9582       258
weighted avg     0.9769    0.9767    0.9766       258


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-resnet34/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9865    0.9954    0.9909       878
           4     0.9479    0.9381    0.9430        97

    accuracy                         0.9837      1289
   macro avg     0.9790    0.9655    0.9721      1289
weighted avg     0.9837    0.9837    0.9836      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-resnet34/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-resnet34/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9865    0.9954    0.9909       878
           4     0.9479    0.9381    0.9430        97

    accuracy                         0.9837      1289
   macro avg     0.9790    0.9655    0.9721      1289
weighted avg     0.9837    0.9837    0.9836      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-resnet34/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-resnet34/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-squeezenet/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9694    0.9223    0.9453       103
           1     1.0000    0.9810    0.9904       105
           2     0.9806    0.9528    0.9665       106
           3     0.9864    0.9932    0.9898       878
           4     0.9208    0.9588    0.9394        97

    accuracy                         0.9806      1289
   macro avg     0.9714    0.9616    0.9663      1289
weighted avg     0.9808    0.9806    0.9806      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-squeezenet/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9500    0.9048    0.9268        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9832    1.0000    0.9915       176
           4     0.9474    0.9474    0.9474        19

    accuracy                         0.9806       258
   macro avg     0.9761    0.9514    0.9631       258
weighted avg     0.9806    0.9806    0.9803       258


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-squeezenet/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9694    0.9223    0.9453       103
           1     1.0000    0.9810    0.9904       105
           2     0.9806    0.9528    0.9665       106
           3     0.9864    0.9932    0.9898       878
           4     0.9208    0.9588    0.9394        97

    accuracy                         0.9806      1289
   macro avg     0.9714    0.9616    0.9663      1289
weighted avg     0.9808    0.9806    0.9806      1289


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-squeezenet/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9048    0.9500        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9832    1.0000    0.9915       176
           4     0.9500    1.0000    0.9744        19

    accuracy                         0.9845       258
   macro avg     0.9866    0.9619    0.9732       258
weighted avg     0.9849    0.9845    0.9842       258


==> figures/mqtt/efficientnet_b0-mobilenet_v3_small-squeezenet/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9500    0.9048    0.9268        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9888    1.0000    0.9944       176
           4     0.9500    1.0000    0.9744        19

    accuracy                         0.9845       258
   macro avg     0.9778    0.9619    0.9691       258
weighted avg     0.9846    0.9845    0.9842       258


==> figures/mqtt/efficientnet_b0-resnet34-squeezenet/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9865    0.9954    0.9909       878
           4     0.9479    0.9381    0.9430        97

    accuracy                         0.9837      1289
   macro avg     0.9790    0.9655    0.9721      1289
weighted avg     0.9837    0.9837    0.9836      1289


==> figures/mqtt/efficientnet_b0-resnet34-squeezenet/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/efficientnet_b0-resnet34-squeezenet/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9865    0.9954    0.9909       878
           4     0.9479    0.9381    0.9430        97

    accuracy                         0.9837      1289
   macro avg     0.9790    0.9655    0.9721      1289
weighted avg     0.9837    0.9837    0.9836      1289


==> figures/mqtt/efficientnet_b0-resnet34-squeezenet/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9524    0.9756        21
           3     0.9778    1.0000    0.9888       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9845       258
   macro avg     0.9956    0.9599    0.9769       258
weighted avg     0.9848    0.9845    0.9843       258


==> figures/mqtt/efficientnet_b0-resnet34-squeezenet/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9524    0.9524    0.9524        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    0.9048    0.9500        21
           3     0.9778    1.0000    0.9888       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9806       258
   macro avg     0.9860    0.9504    0.9671       258
weighted avg     0.9810    0.9806    0.9803       258


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-resnet34/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9904    0.9717    0.9810       106
           3     0.9843    0.9966    0.9904       878
           4     0.9474    0.9278    0.9375        97

    accuracy                         0.9829      1289
   macro avg     0.9803    0.9618    0.9709      1289
weighted avg     0.9829    0.9829    0.9828      1289


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-resnet34/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-resnet34/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9853    0.9954    0.9904       878
           4     0.9474    0.9278    0.9375        97

    accuracy                         0.9829      1289
   macro avg     0.9787    0.9635    0.9709      1289
weighted avg     0.9829    0.9829    0.9828      1289


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-resnet34/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    0.9524    0.9756        21
           2     1.0000    1.0000    1.0000        21
           3     0.9778    1.0000    0.9888       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9845       258
   macro avg     0.9956    0.9599    0.9769       258
weighted avg     0.9848    0.9845    0.9843       258


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-resnet34/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    0.9524    0.9756        21
           2     1.0000    1.0000    1.0000        21
           3     0.9778    1.0000    0.9888       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9845       258
   macro avg     0.9956    0.9599    0.9769       258
weighted avg     0.9848    0.9845    0.9843       258


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-squeezenet/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9789    0.9029    0.9394       103
           1     1.0000    0.9619    0.9806       105
           2     0.9811    0.9811    0.9811       106
           3     0.9777    0.9966    0.9870       878
           4     0.9348    0.8866    0.9101        97

    accuracy                         0.9767      1289
   macro avg     0.9745    0.9458    0.9596      1289
weighted avg     0.9766    0.9767    0.9764      1289


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-squeezenet/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9500    0.9048    0.9268        21
           1     1.0000    0.9524    0.9756        21
           2     1.0000    0.9524    0.9756        21
           3     0.9778    1.0000    0.9888       176
           4     0.9444    0.8947    0.9189        19

    accuracy                         0.9767       258
   macro avg     0.9744    0.9409    0.9571       258
weighted avg     0.9767    0.9767    0.9764       258


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-squeezenet/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9789    0.9029    0.9394       103
           1     1.0000    0.9619    0.9806       105
           2     0.9811    0.9811    0.9811       106
           3     0.9777    0.9966    0.9870       878
           4     0.9348    0.8866    0.9101        97

    accuracy                         0.9767      1289
   macro avg     0.9745    0.9458    0.9596      1289
weighted avg     0.9766    0.9767    0.9764      1289


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-squeezenet/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9500    0.9048    0.9268        21
           1     1.0000    0.9524    0.9756        21
           2     1.0000    0.9524    0.9756        21
           3     0.9778    1.0000    0.9888       176
           4     0.9444    0.8947    0.9189        19

    accuracy                         0.9767       258
   macro avg     0.9744    0.9409    0.9571       258
weighted avg     0.9767    0.9767    0.9764       258


==> figures/mqtt/mobilenet_v2-mobilenet_v3_small-squeezenet/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     0.9048    0.9048    0.9048        21
           1     1.0000    0.9524    0.9756        21
           2     1.0000    0.9524    0.9756        21
           3     0.9722    0.9943    0.9831       176
           4     0.9412    0.8421    0.8889        19

    accuracy                         0.9690       258
   macro avg     0.9636    0.9292    0.9456       258
weighted avg     0.9690    0.9690    0.9686       258


==> figures/mqtt/mobilenet_v2-resnet34-squeezenet/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9798    0.9417    0.9604       103
           1     1.0000    0.9810    0.9904       105
           2     0.9720    0.9811    0.9765       106
           3     0.9853    0.9943    0.9898       878
           4     0.9574    0.9278    0.9424        97

    accuracy                         0.9829      1289
   macro avg     0.9789    0.9652    0.9719      1289
weighted avg     0.9829    0.9829    0.9828      1289


==> figures/mqtt/mobilenet_v2-resnet34-squeezenet/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     0.9545    1.0000    0.9767        21
           3     0.9831    0.9943    0.9887       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9845       258
   macro avg     0.9875    0.9683    0.9771       258
weighted avg     0.9848    0.9845    0.9843       258


==> figures/mqtt/mobilenet_v2-resnet34-squeezenet/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9798    0.9417    0.9604       103
           1     1.0000    0.9810    0.9904       105
           2     0.9720    0.9811    0.9765       106
           3     0.9853    0.9943    0.9898       878
           4     0.9574    0.9278    0.9424        97

    accuracy                         0.9829      1289
   macro avg     0.9789    0.9652    0.9719      1289
weighted avg     0.9829    0.9829    0.9828      1289


==> figures/mqtt/mobilenet_v2-resnet34-squeezenet/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     0.9524    0.9524    0.9524        21
           3     0.9777    0.9943    0.9859       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9806       258
   macro avg     0.9860    0.9588    0.9717       258
weighted avg     0.9809    0.9806    0.9804       258


==> figures/mqtt/mobilenet_v2-resnet34-squeezenet/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/mobilenet_v3_small-resnet34-squeezenet/ga/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9904    0.9717    0.9810       106
           3     0.9843    0.9966    0.9904       878
           4     0.9474    0.9278    0.9375        97

    accuracy                         0.9829      1289
   macro avg     0.9803    0.9618    0.9709      1289
weighted avg     0.9829    0.9829    0.9828      1289


==> figures/mqtt/mobilenet_v3_small-resnet34-squeezenet/ga_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    0.9524    0.9756        21
           2     1.0000    1.0000    1.0000        21
           3     0.9778    1.0000    0.9888       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9845       258
   macro avg     0.9956    0.9599    0.9769       258
weighted avg     0.9848    0.9845    0.9843       258


==> figures/mqtt/mobilenet_v3_small-resnet34-squeezenet/pso/classification_report_round.txt <==
Classification Report

              precision    recall  f1-score   support

           0     0.9796    0.9320    0.9552       103
           1     1.0000    0.9810    0.9904       105
           2     0.9811    0.9811    0.9811       106
           3     0.9853    0.9954    0.9904       878
           4     0.9474    0.9278    0.9375        97

    accuracy                         0.9829      1289
   macro avg     0.9787    0.9635    0.9709      1289
weighted avg     0.9829    0.9829    0.9828      1289


==> figures/mqtt/mobilenet_v3_small-resnet34-squeezenet/pso_stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/mqtt/mobilenet_v3_small-resnet34-squeezenet/stacking/classification_report_rounddefault.txt <==
Classification Report - Round default

              precision    recall  f1-score   support

           0     1.0000    0.9524    0.9756        21
           1     1.0000    1.0000    1.0000        21
           2     1.0000    1.0000    1.0000        21
           3     0.9832    1.0000    0.9915       176
           4     1.0000    0.8947    0.9444        19

    accuracy                         0.9884       258
   macro avg     0.9966    0.9694    0.9823       258
weighted avg     0.9886    0.9884    0.9882       258


==> figures/stacking/efficientnet_b0_mobilenet_v2_mobilenet_v3_small/report_efficientnet_b0_mobilenet_v2_mobilenet_v3_small.txt <==
Combination: efficientnet_b0 + mobilenet_v2 + mobilenet_v3_small

                    precision    recall  f1-score   support

collapsed_building    0.96842   0.89320   0.92929       103
              fire    1.00000   0.96190   0.98058       105
     flooded_areas    0.98058   0.95283   0.96651       106
            normal    0.97763   0.99544   0.98646       878
  traffic_incident    0.91667   0.90722   0.91192        97

          accuracy                        0.97440      1289
         macro avg    0.96866   0.94212   0.95495      1289
      weighted avg    0.97437   0.97440   0.97416      1289


==> figures/stacking/efficientnet_b0_mobilenet_v2_resnet34/report_efficientnet_b0_mobilenet_v2_resnet34.txt <==
Combination: efficientnet_b0 + mobilenet_v2 + resnet34

                    precision    recall  f1-score   support

collapsed_building    0.97938   0.92233   0.95000       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.98095   0.97170   0.97630       106
            normal    0.98423   0.99544   0.98981       878
  traffic_incident    0.94792   0.93814   0.94301        97

          accuracy                        0.98216      1289
         macro avg    0.97850   0.96171   0.96990      1289
      weighted avg    0.98213   0.98216   0.98204      1289


==> figures/stacking/efficientnet_b0_mobilenet_v2_squeezenet1_0/report_efficientnet_b0_mobilenet_v2_squeezenet1_0.txt <==
Combination: efficientnet_b0 + mobilenet_v2 + squeezenet1_0

                    precision    recall  f1-score   support

collapsed_building    0.96907   0.91262   0.94000       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.99010   0.94340   0.96618       106
            normal    0.98092   0.99544   0.98813       878
  traffic_incident    0.92784   0.92784   0.92784        97

          accuracy                        0.97828      1289
         macro avg    0.97359   0.95205   0.96251      1289
      weighted avg    0.97829   0.97828   0.97812      1289


==> figures/stacking/efficientnet_b0_mobilenet_v3_small_squeezenet1_0/report_efficientnet_b0_mobilenet_v3_small_squeezenet1_0.txt <==
Combination: efficientnet_b0 + mobilenet_v3_small + squeezenet1_0

                    precision    recall  f1-score   support

collapsed_building    0.96842   0.89320   0.92929       103
              fire    1.00000   0.97143   0.98551       105
     flooded_areas    0.99020   0.95283   0.97115       106
            normal    0.97872   0.99544   0.98701       878
  traffic_incident    0.90722   0.90722   0.90722        97

          accuracy                        0.97517      1289
         macro avg    0.96891   0.94402   0.95604      1289
      weighted avg    0.97520   0.97517   0.97497      1289


==> figures/stacking/efficientnet_b0_resnet34_mobilenet_v3_small/report_efficientnet_b0_resnet34_mobilenet_v3_small.txt <==
Combination: efficientnet_b0 + resnet34 + mobilenet_v3_small

                    precision    recall  f1-score   support

collapsed_building    0.97959   0.93204   0.95522       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.98095   0.97170   0.97630       106
            normal    0.98644   0.99431   0.99036       878
  traffic_incident    0.93878   0.94845   0.94359        97

          accuracy                        0.98293      1289
         macro avg    0.97715   0.96549   0.97117      1289
      weighted avg    0.98296   0.98293   0.98288      1289


==> figures/stacking/efficientnet_b0_resnet34_squeezenet1_0/report_efficientnet_b0_resnet34_squeezenet1_0.txt <==
Combination: efficientnet_b0 + resnet34 + squeezenet1_0

                    precision    recall  f1-score   support

collapsed_building    0.97917   0.91262   0.94472       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.98058   0.95283   0.96651       106
            normal    0.98313   0.99544   0.98925       878
  traffic_incident    0.92857   0.93814   0.93333        97

          accuracy                        0.97983      1289
         macro avg    0.97429   0.95600   0.96484      1289
      weighted avg    0.97987   0.97983   0.97970      1289


==> figures/stacking/mobilenet_v2_mobilenet_v3_small_squeezenet1_0/report_mobilenet_v2_mobilenet_v3_small_squeezenet1_0.txt <==
Combination: mobilenet_v2 + mobilenet_v3_small + squeezenet1_0

                    precision    recall  f1-score   support

collapsed_building    0.96842   0.89320   0.92929       103
              fire    1.00000   0.96190   0.98058       105
     flooded_areas    0.99020   0.95283   0.97115       106
            normal    0.97330   0.99658   0.98481       878
  traffic_incident    0.92391   0.87629   0.89947        97

          accuracy                        0.97285      1289
         macro avg    0.97117   0.93616   0.95306      1289
      weighted avg    0.97276   0.97285   0.97248      1289


==> figures/stacking/mobilenet_v2_resnet34_mobilenet_v3_small/report_mobilenet_v2_resnet34_mobilenet_v3_small.txt <==
Combination: mobilenet_v2 + resnet34 + mobilenet_v3_small

                    precision    recall  f1-score   support

collapsed_building    0.97917   0.91262   0.94472       103
              fire    1.00000   0.97143   0.98551       105
     flooded_areas    0.99038   0.97170   0.98095       106
            normal    0.97765   0.99658   0.98703       878
  traffic_incident    0.93478   0.88660   0.91005        97

          accuracy                        0.97750      1289
         macro avg    0.97640   0.94779   0.96165      1289
      weighted avg    0.97742   0.97750   0.97723      1289


==> figures/stacking/mobilenet_v2_resnet34_squeezenet1_0/report_mobilenet_v2_resnet34_squeezenet1_0.txt <==
Combination: mobilenet_v2 + resnet34 + squeezenet1_0

                    precision    recall  f1-score   support

collapsed_building    0.97959   0.93204   0.95522       103
              fire    1.00000   0.98095   0.99038       105
     flooded_areas    0.99038   0.97170   0.98095       106
            normal    0.98315   0.99658   0.98982       878
  traffic_incident    0.95745   0.92784   0.94241        97

          accuracy                        0.98293      1289
         macro avg    0.98211   0.96182   0.97176      1289
      weighted avg    0.98290   0.98293   0.98280      1289


==> figures/stacking/resnet34_mobilenet_v3_small_squeezenet1_0/report_resnet34_mobilenet_v3_small_squeezenet1_0.txt <==
Combination: resnet34 + mobilenet_v3_small + squeezenet1_0

                    precision    recall  f1-score   support

collapsed_building    0.96875   0.90291   0.93467       103
              fire    1.00000   0.97143   0.98551       105
     flooded_areas    0.99029   0.96226   0.97608       106
            normal    0.97875   0.99658   0.98758       878
  traffic_incident    0.92553   0.89691   0.91099        97

          accuracy                        0.97673      1289
         macro avg    0.97266   0.94602   0.95897      1289
      weighted avg    0.97662   0.97673   0.97648      1289

